HD 183579b: A Warm Sub-Neptune Transiting a Solar Twin Detected by TESS

We report the discovery and characterization of a transiting warm sub-Neptune planet around the nearby bright ($V=8.75$ mag, $K=7.15$ mag) solar twin HD 183579, delivered by the Transiting Exoplanet Survey Satellite (TESS). The host star is located $56.8\pm0.1$ pc away with a radius of $R_{\ast}=0.97\pm0.02\ R_{\odot}$ and a mass of $M_{\ast}=1.03\pm0.05\ M_{\odot}$. We confirm the planetary nature by combining space and ground-based photometry, spectroscopy, and imaging. We find that HD 183579b (TOI-1055b) has a radius of $R_{p}=3.53\pm0.13\ R_{\oplus}$ on a $17.47$ day orbit with a mass of $M_{p}=11.2\pm5.4\ M_{\oplus}$ ($3\sigma$ mass upper limit of $27.4\ M_{\oplus}$). HD 183579b is the fifth brightest known sub-Neptune planet system in the sky, making it an excellent target for future studies of the interior structure and atmospheric properties. By performing a line-by-line differential analysis using the high resolution and signal-to-noise ratio HARPS spectra, we find that HD 183579 joins the typical solar twin sample, without a statistically significant refractory element depletion.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
